Adversarial attacks to image classification systems using evolutionary algorithms

Image classification currently faces significant security challenges due to adversarial attacks, which consist of intentional alterations designed to deceive classification models based on artificial intelligence. This article explores an approach to generate adversarial attacks against image classifiers using a combination of evolutionary algorithms and generative adversarial networks. The proposed approach explores the latent space of a generative adversarial network with an evolutionary algorithm to find vectors representing adversarial attacks. The approach was evaluated in two case studies corresponding to the classification of handwritten digits and object images. The results showed success rates of up to 35% for handwritten digits, and up to 75% for object images, improving over other search methods and reported results in related works. The applied method proved to be effective in handling data diversity on the target datasets, even in problem instances that presented additional challenges due to the complexity and richness of information.

==> data.txt <==
generation; fitness
7.106267494219296; 0.5367272727272728
6.88273092369478; 0.6874181818181819
7.921577217962749; 0.7271090909090909
10.090081538274319; 0.7452727272727273
9.5152732140684; 0.7627636363636364
11.147888523792147; 0.7721818181818182
12.230643787270282; 0.7822727272727273
13.315394912985283; 0.7910181818181818
15.503857855665103; 0.7957272727272727
18.783059510770357; 0.8051454545454546
22.059267372520367; 0.8165818181818182
19.32094438359499; 0.8125454545454546
27.533917488134364; 0.8260000000000001
24.248728246318592; 0.8206181818181819
32.46569307533164; 0.8313818181818182
39.04006328343678; 0.8394545454545455
36.30373615674819; 0.8340727272727273
43.42297675550685; 0.8448363636363637
48.90760618230496; 0.8475272727272728
54.38325422903736; 0.8562727272727273
56.02385298770841; 0.8603090909090909
60.95862236826093; 0.8636727272727273
65.3475234270415; 0.8650181818181819
72.47774126810273; 0.8683818181818183
77.41650237312888; 0.8690545454545455
82.35626140927346; 0.8690545454545455
90.58719727394427; 0.8704000000000001
98.81913106973349; 0.8710727272727273
102.11130582937813; 0.8717454545454546
108.14779116465863; 0.8724181818181819
112.53669222343925; 0.8737636363636364
116.37872702932944; 0.8737636363636364
119.67189972009248; 0.8737636363636364
119.67189972009248; 0.8737636363636364
134.49017889740782; 0.8744363636363637
125.15952294024581; 0.8744363636363637
128.45269563100885; 0.8744363636363637
136.68662528903494; 0.8737636363636364
141.62838018741635; 0.8724181818181819
148.2117317755872; 0.8744363636363637
152.59464524765733; 0.8798181818181818
158.62614092734574; 0.8838545454545454
169.60138736765245; 0.8852
177.83431909456007; 0.8852
185.51838870634052; 0.8852
194.30118047949375; 0.8845272727272727
201.43539004502858; 0.8852
208.02173542655473; 0.8852
216.25666301569916; 0.8838545454545454
225.58731897286114; 0.8838545454545454
231.62280637702324; 0.8852
237.11142752829502; 0.8852
242.59805281732994; 0.8865454545454545
249.73525617622002; 0.8852
255.77373737373736; 0.8845272727272727
258.51605208713636; 0.8858727272727273
266.20012169891686; 0.8858727272727273
271.1408786661799; 0.8852
281.56925885359624; 0.8852
286.5090178897408; 0.8852
293.09336740903007; 0.8865454545454545
299.68170865279296; 0.8852
309.0103687477182; 0.8865454545454545
319.43775100401604; 0.8872181818181819
322.7319216258976; 0.8865454545454545
327.67168066204215; 0.8865454545454545
334.2580260435683; 0.8865454545454545
337.5521966654496; 0.8858727272727273
343.5866861384933; 0.8878909090909092
351.2707557502738; 0.8878909090909092
355.1117926250456; 0.8885636363636364
363.3407326274796; 0.8912545454545455
369.37721796276014; 0.8919272727272728
374.3149811366678; 0.8932727272727273
383.6466350249483; 0.8926000000000001
389.1342582451016; 0.8932727272727273
395.16974564926363; 0.8946181818181819


==> data2.txt <==
generation; fitness
6.030497748570028; 0.5219272727272728
6.5564074479737116; 0.5374000000000001
9.832615309723735; 0.5488363636363638
13.642716319824757; 0.5703636363636364
21.270901788974072; 0.6080363636363637
25.625873189728594; 0.6322545454545455
30.529706705610323; 0.6564727272727273
34.339807715711345; 0.678
34.299890470974816; 0.7049090909090909
38.10400389436532; 0.7304727272727274
43.02879396373373; 0.7405636363636364
49.604162102957304; 0.7479636363636364
55.08080808080811; 0.7560363636363637
63.848630887185124; 0.7654545454545455
69.8771327735183; 0.7715090909090909
78.64595351101374; 0.7802545454545455
85.21433613240842; 0.7923636363636364
91.79269806498723; 0.7977454545454545
101.66223682609225; 0.8044727272727273
106.04914202263598; 0.8071636363636364
110.98690519654377; 0.808509090909091
113.18135572593403; 0.8091818181818182
117.02239260070584; 0.8098545454545455
120.86442740659609; 0.8098545454545455
125.25432639649506; 0.8105272727272728
128.54450529390286; 0.8125454545454546
135.1328465376658; 0.8112
139.52374345868324; 0.8112
143.9126445174638; 0.8125454545454546
148.30354143848118; 0.8125454545454546
151.04785201411707; 0.8125454545454546
154.34302056711695; 0.8112
160.37451624680537; 0.8152363636363636
170.25303638797615; 0.8159090909090909
163.11982475355975; 0.8145636363636364
163.66768893756844; 0.8152363636363636
166.4110015820859; 0.8159090909090909
179.0328343677741; 0.8172545454545455
185.06732384081786; 0.8192727272727273
189.4572228307168; 0.8199454545454545
194.9458439819886; 0.8199454545454545
199.8826092247779; 0.8219636363636365
203.1787757088962; 0.8199454545454545
207.5666788365584; 0.8219636363636365
207.0158208591943; 0.823309090909091
211.95458196422052; 0.8239818181818183
217.9850797127905; 0.8286909090909091
221.27825240355358; 0.8286909090909091
225.11529755385178; 0.8320545454545455
229.5041986126324; 0.8334
236.6344164536936; 0.8367636363636364
241.57417548983815; 0.8367636363636364
246.51293659486433; 0.8374363636363636
248.15852500912737; 0.8381090909090909
250.9018376536449; 0.8387818181818182
254.19501034440796; 0.8387818181818182
258.03604721917975; 0.8394545454545455
265.16925885359626; 0.8408
266.81584519897774; 0.8408
272.85332846537665; 0.8408
271.20674211999517; 0.8408
282.1859802847755; 0.8394545454545455
282.1859802847755; 0.8394545454545455
288.7683339418279; 0.8421454545454545
290.9637824023366; 0.8421454545454545
295.9025435073628; 0.8428181818181819
299.193720335889; 0.8441636363636364
304.1354752342704; 0.8428181818181819
315.1167092612875; 0.8401272727272727
308.5273700864062; 0.8421454545454545
319.50161859559455; 0.8441636363636364
323.34365340148474; 0.8441636363636364
328.2824145065108; 0.8448363636363637
332.67331142752823; 0.8448363636363637
333.7710356577827; 0.8448363636363637
340.35738103930873; 0.8448363636363637
345.2971400754534; 0.8448363636363637
348.04145065108924; 0.8448363636363637
350.23689911159784; 0.8448363636363637
354.0799318486065; 0.8441636363636364
359.5675550687598; 0.8448363636363637
367.7984909334307; 0.8461818181818183
367.7984909334307; 0.8461818181818183
372.18639406109287; 0.8482000000000001
375.4815626140927; 0.8468545454545455
377.13014482171104; 0.845509090909091
377.67900693683816; 0.845509090909091
380.4233175124741; 0.845509090909091
383.7154922721188; 0.8461818181818183
385.90994280150903; 0.8468545454545455
385.90994280150903; 0.8468545454545455
390.85269563100894; 0.8448363636363637
15.259364731653903; 0.5905454545454546
17.99170013386879; 0.5986181818181819
23.995253742241687; 0.6214909090909091
26.701642935377862; 0.6470545454545455
31.611464037970052; 0.6672363636363636
32.12639649507119; 0.690109090909091
34.279931848606566; 0.7183636363636364


==> data3.txt <==
generation; fitness
6.031495679688433; 0.5212545454545454
10.413411220640143; 0.527309090909091
16.44291103809175; 0.5326909090909091
20.81983692345139; 0.5421090909090909
23.55317025678471; 0.549509090909091
25.732651819398797; 0.5602727272727273
26.814409151758525; 0.5710363636363637
30.089619082390158; 0.5831454545454546
27.901156139710338; 0.5784363636363636
31.7292199099428; 0.5878545454545455
32.81796276013145; 0.5939090909090909
32.808981380065745; 0.5999636363636365
33.89972009249118; 0.6046727272727274
36.08618717293419; 0.6107272727272728
36.63105756358766; 0.6134181818181819
37.164950711938644; 0.623509090909091
37.70582937811852; 0.6288909090909092
37.69984179140806; 0.6329272727272728
38.78758671047828; 0.6396545454545455
40.97804551539491; 0.6430181818181819
44.813094803456266; 0.6477272727272727
47.5484239990264; 0.6537818181818182
48.091298527443115; 0.6578181818181819
51.379481562614075; 0.6611818181818182
53.565948643057084; 0.6672363636363636
55.75540951685528; 0.6712727272727272
56.84814409151758; 0.6746363636363637
60.13233540221492; 0.6806909090909091
61.77093829864913; 0.6860727272727274
62.86467080442981; 0.6887636363636365
64.50227576974564; 0.6948181818181819
65.04415236704392; 0.6995272727272728
66.13688694170622; 0.7028909090909091
68.87620786175003; 0.7062545454545455
69.96594864305706; 0.7116363636363637
73.79800413776317; 0.7183636363636364
77.07720579286845; 0.7277818181818182
75.98546914932456; 0.7237454545454546
79.81453085067542; 0.7324909090909091
80.35441158573687; 0.7385454545454546
83.084751125715; 0.7479636363636364
86.9188024826579; 0.7533454545454545
91.301715954728; 0.7587272727272728
95.68462942679807; 0.764109090909091
100.07153462334185; 0.7668
104.45744188876719; 0.7701636363636364
111.03680175246441; 0.7748727272727274
113.22825848849945; 0.7775636363636365
117.6161616161616; 0.7795818181818183
120.90733844468787; 0.7809272727272728
124.19751734209567; 0.7829454545454546
127.48669830838506; 0.7856363636363637
131.32474138980163; 0.7883272727272728
135.16278447121823; 0.7910181818181818
137.35324327613486; 0.7943818181818182
145.03431909456006; 0.7964
140.6434221735427; 0.7964
151.0628209808933; 0.8024545454545455
148.32350006084945; 0.7990909090909091
155.9975903614458; 0.8058181818181819
161.48621151271757; 0.8058181818181819
167.52070098576124; 0.8078363636363637
172.45946209078735; 0.808509090909091
177.94908117317758; 0.8078363636363637
183.98656443957648; 0.8078363636363637
187.27973713033956; 0.8078363636363637
191.66863818912017; 0.8091818181818182
194.96081294876475; 0.8098545454545455
198.80184982353657; 0.8105272727272728
202.09402458318127; 0.8112
204.2884751125715; 0.8118727272727273
207.58164780333456; 0.8118727272727273
212.52140683947917; 0.8118727272727273
215.81457953024218; 0.8118727272727273
220.7533406352683; 0.8125454545454546
224.59437751004018; 0.8132181818181818
229.5301448217111; 0.8159090909090909
231.17473530485577; 0.8172545454545455
235.56064257028115; 0.8206181818181819
241.59612997444324; 0.8219636363636365
244.8873068029694; 0.823309090909091
249.27720579286844; 0.8239818181818183
255.86055738103929; 0.8260000000000001
259.1517342095656; 0.8273454545454546
262.44291103809167; 0.8286909090909091
264.6363636363636; 0.8300363636363637
271.21871729341603; 0.8327272727272728
273.41416575392475; 0.8327272727272728
276.1584763295606; 0.8327272727272728
281.0962395034684; 0.8340727272727273
284.3884142631131; 0.8347454545454546
287.6785931605209; 0.8367636363636364
294.26493854204693; 0.8367636363636364
290.971765851284; 0.8367636363636364
299.2036996470731; 0.8374363636363636
305.2381891201168; 0.8394545454545455
311.8235365705244; 0.8401272727272727
317.3091639284411; 0.8421454545454545
322.24892296458563; 0.8421454545454545
324.99323354022147; 0.8421454545454545
329.3841304612389; 0.8421454545454545
339.81051478641837; 0.8434909090909091
332.6763052208835; 0.8428181818181819
336.5173420956553; 0.8434909090909091
343.6495557989533; 0.845509090909091
348.04145065108924; 0.8448363636363637
351.3346233418523; 0.8448363636363637
355.17466228550563; 0.8461818181818183
359.56456127540457; 0.8468545454545455
362.30787391992214; 0.8475272727272728
365.6010466106851; 0.8475272727272728
368.34535718632105; 0.8475272727272728
372.18639406109287; 0.8482000000000001
375.4765729585007; 0.8502181818181819
380.964196178654; 0.8508909090909091
383.1596446391627; 0.8508909090909091
385.3550930996714; 0.8508909090909091
389.1971279055616; 0.8508909090909091
389.74599002068885; 0.8508909090909091
391.94143848119757; 0.8508909090909091

